Spectral signature of mass outflow in Two Component Advective Flow Paradigm

Outflows are common in many astrophysical systems. In the Two Component Advective Flow ({\fontfamily{qcr}\selectfont TCAF}) paradigm which is essentially a generalized Bondi flow including rotation, viscosity and cooling effects, the outflow is originated from the hot, puffed up, post-shock region at the inner edge of the accretion disk. We consider this region to be the base of the jet carrying away matter with high velocity. In this paper, we study the spectral properties of black holes using {\fontfamily{qcr}\selectfont TCAF} which includes also a jet ({\fontfamily{qcr}\selectfont JeTCAF}) in the vertical direction of the disk plane. Soft photons from the Keplerian disk are up-scattered by the post-shock region as well as by the base of the jet and are emitted as hard radiation. We also include the bulk motion Comptonization effect by the diverging flow of jet. Our self-consistent accretion-ejection solution shows how the spectrum from the base of the jet varies with accretion rates, geometry of the flow and the collimation factor of the jet. We apply the solution to a jetted candidate GS\,1354-64 to estimate its mass outflow rate and the geometric configuration of the flow during 2015 outburst using {\it NuSTAR} observation. The estimated mass outflow to mass inflow rate is $0.12^{+0.02}_{-0.03}$. From the model fitted accretion rates, shock compression ratio and the energy spectral index, we identify the presence of hard and intermediate spectral states of the outburst. Our model fitted jet collimation factor ($f_{\rm col}$) is found to be $0.47^{+0.09}_{-0.09}$.

==> Report_R2.txt <==
Dear Editor,

We have read the comment by the referee and addressed the point in figure caption. 
In addition, we have referenced one observational evidence 
at the end of the results section, which is in agreement with our finding.
The changes are in bold faced letters. 

With regards,
Santanu Mondal

----------------------------------------------------------------------

Thanks for making the changes I suggested. Intro reads well. Figure 8 is improved with TCAF added. 
The fit with JeTCAF is significantly better but only at the tail where TCAF still looks to be 
within the error bars. I therefore suggest adding a description in the caption about the 
spectral component that controls this slope.

Response: Thanks a lot. We have now added a description in the figure caption.
